Tangent: Automatic differentiation using source-code transformation for dynamically typed array programming

The need to efficiently calculate first- and higher-order derivatives of increasingly complex models expressed in Python has stressed or exceeded the capabilities of available tools. In this work, we explore techniques from the field of automatic differentiation (AD) that can give researchers expressive power, performance and strong usability. These include source-code transformation (SCT), flexible gradient surgery, efficient in-place array operations, higher-order derivatives as well as mixing of forward and reverse mode AD. We implement and demonstrate these ideas in the Tangent software library for Python, the first AD framework for a dynamic language that uses SCT.

==> autograd.csv <==
n,t
64,0.000352359347873
128,0.000375324355231
256,0.000826920933194
512,0.00102582030826
1024,0.00220612578922
2048,0.00752951727973
4096,0.0275547732247
8192,0.113604324129


==> immutable.csv <==
n,t
100,0.700137495995
129,1.06166307926
166,1.69994530678
215,2.79825592041
278,4.8685418129
359,7.98927848339
464,14.7151652098


==> index.csv <==
n,t
100,0.188528800011
129,0.232263112068
166,0.323419308662
215,0.471319699287
278,0.711592292786
359,1.08832509518
464,1.74295568466
599,2.76143112183
774,4.56894450188
1000,7.52890608311


==> persistent.csv <==
n,t
100,0.245549511909
129,0.305213499069
166,0.391995787621
215,0.510152697563
278,0.664355611801
359,0.848850107193
464,1.10161340237
599,1.42329788208
774,1.85194320679
1000,2.38126239777


==> tangent.csv <==
n,t
64,0.000123595661587
128,0.000140522850884
256,0.000351397196452
512,0.000535589324103
1024,0.00132799943288
2048,0.00473689662086
4096,0.0204514461093
8192,0.0937210480372


==> tensorflow.csv <==
n,t
64,0.00016657087538
128,0.000191773308648
256,0.000365246136983
512,0.000892507765028
1024,0.00297889497545
2048,0.00766254636976
4096,0.0259907441669
8192,0.103073919084

